Reconfiguration of Spanning Trees with Degree Constraint or Diameter Constraint

We investigate the complexity of finding a transformation from a given spanning tree in a graph to another given spanning tree in the same graph via a sequence of edge flips. The exchange property of the matroid bases immediately yields that such a transformation always exists if we have no constraints on spanning trees. In this paper, we wish to find a transformation which passes through only spanning trees satisfying some constraint. Our focus is bounding either the maximum degree or the diameter of spanning trees, and we give the following results. The problem with a lower bound on maximum degree is solvable in polynomial time, while the problem with an upper bound on maximum degree is PSPACE-complete. The problem with a lower bound on diameter is NP-hard, while the problem with an upper bound on diameter is solvable in polynomial time.

==> Spanning Tree Reconfiguration/tikz/cases/tikz/2-2.tikz <==
\begin{tikzpicture}
    \basetree; 

    %%%% 
    \node[myv, label=105:{$v$}] (v) at ($(c)+(105:\cRad)$) {};
    \node[myw, label=120:{$w$}] (w) at ($(c)+(120:\cRad)$) {};
    \path[dotted part of curve] (w)  .. controls ++(270:3) and ++(270:3) .. (v); 
    \node[myu, label=180:{$u$}] at (u) {}; 

\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/intro/example.tikz <==
\begin{tikzpicture}

    \begin{scope}
    \node[circle, draw] (v1) at (0, 1) {}; 
    \node[circle, draw] (v2) at (1, 1) {}; 
    \node[circle, draw] (v3) at (0, 0) {}; 
    \node[circle, draw] (v4) at (1, 0) {}; 
    \node at (0.5,-0.5) {(a) $T_\ini = T_0$};
    \draw (v1) -- (v2) [thick];
    \draw (v1) -- (v3) [thick];
    \draw (v1) -- (v4) [thick];
    \draw (v2) -- (v4) [densely dashed];
    \draw (v3) -- (v4) [densely dashed];
    \end{scope}

    \begin{scope}[xshift=6em]
        \node[single arrow,draw=black,fill=black!10,minimum height=2em,single arrow head extend=0.4em] (arr) at (0, 0.5) {};
    \end{scope}

    \begin{scope}[xshift=9em]
    \node[circle, draw] (v1) at (0, 1) {}; 
    \node[circle, draw] (v2) at (1, 1) {}; 
    \node[circle, draw] (v3) at (0, 0) {}; 
    \node[circle, draw] (v4) at (1, 0) {}; 
    \draw (v1) -- (v2) [thick];
    \draw (v1) -- (v3) [densely dashed];
    \draw (v1) -- (v4) [thick];
    \draw (v2) -- (v4) [densely dashed];
    \draw (v3) -- (v4) [thick];
    \node at (0.5,-0.5) {(b) $T_1$};
    \end{scope}
    
    \begin{scope}[xshift=15em]
        \node[single arrow,draw=black,fill=black!10,minimum height=2em,single arrow head extend=0.4em] (arr) at (0, 0.5) {};
    \end{scope}

    \begin{scope}[xshift=18em]
    \node[circle, draw] (v1) at (0, 1) {}; 
    \node[circle, draw] (v2) at (1, 1) {}; 
    \node[circle, draw] (v3) at (0, 0) {}; 
    \node[circle, draw] (v4) at (1, 0) {}; 
    \draw (v1) -- (v2) [densely dashed];
    \draw (v1) -- (v3) [densely dashed];
    \draw (v1) -- (v4) [thick];
    \draw (v2) -- (v4) [thick];
    \draw (v3) -- (v4) [thick];
    \node at (0.5,-0.5) {(c) $T_2 = T_\tar$};
    \end{scope}

\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec3/fig301.tikz <==

\begin{tikzpicture}[mynode/.style = {circle, fill=black, inner sep=0pt, minimum size=5pt }]
    \node[mynode, label={90:$u$}] (u) at (5.2, 1) {}; 
    \node[mynode, label={-90:$v$}]  (v) at (4.2, -1) {}; 
    \foreach \x in {0, 1, ..., 7}
        {
            \node[mynode] (v\x) at (\x, 0) {};
        }

    \foreach \x in {3, 4, ..., 7}
    {
        \draw (v\x) -- (u); 
    }

    \foreach \x in {0, 1, ..., 5}
    {
        \draw (v\x) -- (v); 
    }

    \draw[blue] \convexpath{v7,v3}{6pt}; 
    \draw[green] \convexpath{v0,v5}{8pt}; 
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec3/fig302.tikz <==


\begin{tikzpicture}[mynode/.style = {circle, fill=black, inner sep=0pt, minimum size=5pt }]

    \node[mynode] (u1) at (0, 0) {}; 
    \node[mynode] (u2) at (0.5, 1) {}; 
    \node[mynode] (u3) at (1, 1.5) {}; 
    \node[mynode, label={2:$v$}] (v) at (1.5, 1) {}; 
    \node[mynode] (u4) at (1, 0) {}; 

    \node (u1i) at (0.25, 0.15) {}; 
    \node (u2i) at (0.7, 1) {}; 
    \node (u3i) at (1, 1.3) {}; 
    \node (vi) at (1.3, 1) {}; 
    \node (u4i) at (0.85, 0.15) {}; 

    \node[text=blue] (c) at (0.8, 0.7) {$C$}; 

    \draw (u1) -- (u2);
    \draw[red] (u2) -- node[pos=0.8, left, text=red]{$e'$} (u3);
    \draw (u3) -- (v);
    \draw[dashed, red] (v) -- node[midway, right, text=red]{$e$} (u4);
    \draw (u4) -- (u1);

    \draw (u1) -- +(-90:2em); 
    \draw (u1) -- +(-135:2em); 
    \draw (u2) -- +(170:2em); 
    \draw (u3) -- +(160:2em); 
    \draw (v) -- +(40:2em); 
    \draw (v) -- +(-20:2em); 
    \draw (u4) -- +(-100:2em); 

    \draw[blue] \convexpath{u1i, u2i, u3i, vi, u4i}{1pt}; 
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec4/fig402.tikz <==
% !TeX root = ../../main.tex

\begin{tikzpicture}

    \begin{scope}
    \node[vertexSec4, label={270:$u$}] (u){};
    \node[vertexSec4, label={270:$u'$}, right=2.8em of u] (up){};

    \node[left=1em of u] (ulc) {}; 
    \node[above=1em of ulc] (ula) {}; 
    \node[below= 1em of ulc] (ulb) {}; 

    \node[right=1em of up] (uprc) {}; 
    \node[above=1em of uprc] (upra) {}; 
    \node[below= 1em of uprc] (uprb) {}; 

    \draw (u) -- (up) node[midway,above] {$e$}; 
    \draw (u) -- (ula); 
    \draw (u) -- (ulb); 
    \draw (up) -- (upra); 
    \draw (up) -- (uprb); 
    \end{scope}

    \begin{scope}[xshift=9em]
        \node[single arrow,draw=black,fill=black!10,minimum height=3em,single arrow head extend=0.4em] (arr) {};
    \end{scope}

    \begin{scope}[xshift=15em]
    \node[vertexSec4, label={90:$v_{u, e}$}] (vue){};
    \node[vertexSec4, label={90:$v_e$}, right=1.4em of vue] (ve){};
    \node[vertexSec4, label={90:$v_{u', e}$}, right=1.4em of ve] (vupe){};

    \draw (vue) -- (ve); 
    \draw (ve) -- (vupe); 

    \node[left = 1em of vue ] (vuec) {};
    \node[vertexSec4, above= 1em of vuec] (vuea) {};
    \node[vertexSec4, below= 1em of vuec] (vueb) {};

    \node[right= 1em of vupe ] (vupec) {};
    \node[vertexSec4, above= 1em of vupec] (vupea) {};
    \node[vertexSec4, below= 1em of vupec] (vupeb) {};

    \draw[dashed] \convexpath{vue,vueb,vuea}{1.5em}; 
    \draw[dashed] \convexpath{vupe,vupea,vupeb}{1.5em}; 
    \end{scope}
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec4/fig403.tikz <==

% !TeX root = ../../main.tex

\begin{tikzpicture}

    \begin{scope}
    \node[vertexSec4, label={180:$u$}] at (0, 0) (u){}; 

    \draw (u) -- +(150:3em)node[midway, above] {$e_1$};
    \draw (u) -- +(30:3em)node[midway, above] {$e_2$}; 
    \draw (u) -- +(270:3em)node[midway, right] {$e_3$}; 
    \end{scope}

    \begin{scope}[xshift=7em]
        \node[single arrow,draw=black,fill=black!10,minimum height=3em,single arrow head extend=0.4em] (arr) {};
    \end{scope}

    \begin{scope}[xshift=15em]

    \node[vertexSec4, label={335:$r_u$}] at(0, 0) (ru){$1$};

    \draw (ru) -- +(30:3em)  node[vertexSpSec4, label={90:$v_{u, e_1}$}] (ve1) {$2$}; 
    \draw (ru) -- +(150:3em) node[vertexSpSec4, label={90:$v_{u, e_2}$}] (ve2) {$2$} -- +(150:3em);
    \draw (ru) -- +(270:3em) node[vertexSpSec4, label={0:$v_{u, e_3}$}] (ve3)  {$2$} -- +(270:3em);
    \draw (ve1) -- +(30:2em);
    \draw (ve2) -- +(150:2em);
    \draw (ve3) -- +(270:2em);
    \end{scope}

\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec4/fig404.tikz <==

% !TeX root = ../../main.tex

\begin{tikzpicture}

    \begin{scope}
    \node[vertexSec4, label={180:$u$}] at (0, 0) (u){};

    \draw (u) -- +(150:3em)node[midway, above] {$e_1$};
    \draw (u) -- +(30:3em)node[midway, above] {$e_2$}; 
    \draw (u) -- +(270:3em)node[midway, right] {$e_0$}; 

    \end{scope}

    \begin{scope}[xshift=7em]
        \node[single arrow,draw=black,fill=black!10,minimum height=3em,single arrow head extend=0.4em] (arr) {};
    \end{scope}

    \begin{scope}[xshift=15em]

    \node (c) at (0, 0) {};
    \node (vc) at ([shift=({90:3.5em})]c) {}; 
    \node[vertexSec4, label={90:$v_{u, e_1}$}, left = 1em of vc] (vue1){$2$};
    \node[vertexSec4, label={90:$v_{u, e_2}$}, right = 1em of vc] (vue2){$2$};
    \node[vertexSec4, label={0:$x_u$}, below = 1em of vue1] (xu){$2$};
    \node[vertexSec4, label={0:$y_u$}, below = 1em of vue2] (yu){$2$};
    \node[vertexSpSec4, label={0:$w_u$}, below = 3em of vc]  (wu){$3$};
    \node[vertexSec4, label={0:$r_u$}, below = 1em of wu] (ru){$1$};
    \node[vertexSpSec4, label={0:$v_{u, e_0}$}, below = 1em of ru] (vue0){$2$};

    \draw (vue1) -- (vue2); 
    \draw (vue1) -- (xu); 
    \draw (vue2) -- (yu); 
    \draw (xu) -- (wu); 
    \draw (yu) -- (wu); 
    \draw (wu) -- (ru); 
    \draw (ru) -- (vue0); 

    \draw (vue1) -- +(150:2em); 
    \draw (vue2) -- +(30:2em); 
    \draw (vue0) -- +(270:2em); 
    \end{scope}

\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec4/fig405.tikz <==


% !TeX root = ../../main.tex

\begin{tikzpicture}
    \begin{scope}
    \node[vertexSec4] at (1, 3) (v13){$2$};
    \node[vertexSec4] at (1, 1) (v11){$2$};
    \node[vertexSec4] at (2, 3) (v23){$2$};
    \node[vertexSec4] at (2, 1) (v21){$2$};
    \node[vertexSpSec4] at (3, 2) (v32){$3$};
    \node[vertexSec4] at (4, 2) (v42){$1$};
    \node[vertexSpSec4] at (5, 2) (v52){$2$};
    \node[vertexSec4] at (6, 2) (v62){$1$};
    \node[vertexSpSec4] at (7, 2) (v72){$2$};
    \node[vertexSec4] at (8, 2) (v82){$1$};
    \node[vertexSpSec4] at (9, 3) (v93){$2$};
    \node[vertexSpSec4] at (9, 1) (v91){$2$};

    \draw (v13) -- (v11); 
    \draw (v13) -- (v23); 
    \draw (v11) -- (v21); 
    \draw (v23) -- (v32); 
    \draw (v21) -- (v32); 
    \draw (v32) -- (v42); 
    \draw (v42) -- (v52); 
    \draw (v52) -- (v62); 
    \draw (v62) -- (v72); 
    \draw (v72) -- (v82); 
    \draw (v82) -- (v93); 
    \draw (v82) -- (v91); 

    \draw (v13) -- +(145:3em); 
    \draw (v11) -- +(215:3em); 
    \draw (v93) -- +(45:3em); 
    \draw (v91) -- +(315:3em); 

        \node[single arrow,draw=black,fill=black!10,minimum height=3em,single arrow head extend=0.4em, rotate=-90] at ([shift=({270:6em})]v52) (arr) {};
    \end{scope}

    \begin{scope}[yshift=-14em]
    \node[vertexSec4] at (1, 3) (v13){$2$};
    \node[vertexSec4] at (1, 1) (v11){$2$};
    \node[vertexSec4] at (2, 3) (v23){$2$};
    \node[vertexSec4] at (2, 1) (v21){$2$};
    \node[vertexSpSec4] at (3, 2) (v32){$3$};
    \node[vertexSec4] at (4, 2) (v42){$1$};
    \node[vertexSpSec4] at (5, 2) (v52){$2$};
    \node[vertexSec4] at (6, 2) (v62){$1$};
    \node[vertexSpSec4] at (7, 2) (v72){$2$};
    \node[vertexSec4] at (8, 2) (v82){$1$};
    \node[vertexSpSec4] at (9, 3) (v93){$2$};
    \node[vertexSpSec4] at (9, 1) (v91){$2$};

    \draw (v13) -- (v11); 
    \draw (v13) -- (v23); 
    \draw (v11) -- (v21); 
    \draw (v23) -- (v32); 
    \draw (v21) -- (v32); 
    \draw (v32) -- (v42); 
    \draw (v42) -- (v52); 
    \draw (v52) -- (v62); 
    \draw (v62) -- (v72); 
    \draw (v72) -- (v82); 
    \draw (v82) -- (v93); 
    \draw (v82) -- (v91); 

    \draw (v13) -- +(145:3em); 
    \draw (v11) -- +(215:3em); 
    \draw (v93) -- +(45:3em); 
    \draw (v91) -- +(315:3em); 

    \newcommand{\expen}[3]{ \draw (#1) -- +(#2:#3) node[circle, fill=red, minimum size=5pt,inner sep=0pt] (#1p) {}; }
    \expen{v13}{60}{2em}
    \expen{v11}{60}{2em}
    \expen{v23}{60}{2em}
    \expen{v21}{60}{2em}
    \expen{v42}{60}{2em}
    \expen{v42}{120}{2em}
    \expen{v52}{60}{2em}
    \expen{v62}{60}{2em}
    \expen{v62}{120}{2em}
    \expen{v72}{60}{2em}
    \expen{v82}{60}{2em}
    \expen{v82}{120}{2em}
    \expen{v93}{120}{2em}
    \expen{v91}{60}{2em}

\tikzset{tvertex/.style={auto=left,circle,fill=blue,minimum size=5pt,inner sep=0pt}} 
\tikzset{tleaf/.style={}} 
\tikzset{tedge/.style={blue}} 

    \node[tvertex] at (6.9, -0.5) (tv5)     {};
        \node[tvertex] at (5, 0) (tv10)   {};
            \node[tleaf] at (4, -0.3) (tv6)    {};
            \node[tleaf] at (4.4, 0.4) (tv7)     {};
        \node[tvertex] at (5.7, -0.7) (tv8)    {};
            \node[tleaf] at (4.4, -1) (tv9)    {};
            \node[tleaf] at (4.8, -1.3) (tv11) {};

        \node[tvertex] at (7.4, -0.4) (tv4)   {};
            \node[tvertex] at (7.5, 0.2) (tv2)    {};
            \node[tvertex] at (6, 0.4) (tv3)      {};
                \node[tvertex] at (5.5, 1) (tv1)      {};

    \draw[tedge] (v32)  -- (tv1);
    \draw[tedge] (v52)  -- (tv1);
    \draw[tedge] (v72)  -- (tv3);
    \draw[tedge] (v91)  -- (tv2);
    \draw[tedge] (v93)  -- (tv2);

    \draw[tedge] (tv5)  -- (tv10);
        \draw[tedge] (tv10) -- (tv6);
        \draw[tedge] (tv10) -- (tv7);
    \draw[tedge] (tv5)  -- (tv8);
        \draw[tedge] (tv8)  -- (tv11);
        \draw[tedge] (tv8)  -- (tv9);
    \draw[tedge] (tv5)  -- (tv4);
        \draw[tedge] (tv4)  -- (tv2);
        \draw[tedge] (tv4)  -- (tv3);
            \draw[tedge] (tv3)  -- (tv1);


    \end{scope}
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec7/fig701.tikz <==



% !TeX root = ../../main.tex

\begin{tikzpicture}

\tikzset{tvertex/.style={auto=left,circle,fill=blue,minimum size=5pt,inner sep=0pt}} 
\tikzset{tleaf/.style={}} 
\tikzset{tedge/.style={blue}} 

    \node[tvertex, label={0:$r$}] at (0, 0) (r)  {};
    \node[tvertex, label={90:$v_1$}] at (-0.7, 1) (v1)  {};
    \node[tvertex, label={90:$v_2$}] at (0.7, 1) (v2)  {};

    \node[tvertex] at (-2, 1.5) (v11)  {};
        \node[tvertex] at (-2.5, 2) (v111)  {};
        \node[tvertex] at (-3, 1.5) (v112)  {};
    \node[tvertex] at (-2, 0.5) (v12)  {};


    \node[tvertex] at (1.5, 0.6) (v21) {}; 
    \node[tvertex] at (1.5, 1.6) (v22) {}; 
    \node[tvertex, label={90:$r_2$}] at (2.5, 1.1) (r2) {}; 



    \draw[tedge] (r) -- node[midway, below left=-1mm] {$e_1$} (v1); 
    \draw[tedge] (r) -- node[midway, below right=-1mm] {$e_2$} (v2); 
    \draw (v1) -- node[midway,above] {$e$} (v2); 

    \draw (v1) -- (v11); 
    \draw (v1) -- (v12); 
    \draw (v11) -- (v111); 
    \draw (v11) -- (v112); 

    \path (v11) edge node[black, anchor=center, pos=0.5,font=\bfseries,label={[label distance=-1mm] 270:$r_1$}] {$\times$} (v112);

    \draw (v111) -- +(90:1em); 
    \draw (v111) -- +(145:1em); 

    \draw (v112) -- +(150:1em); 
    \draw (v112) -- +(180:1em); 
    \draw (v112) -- +(210:1em); 

    \draw (v12) -- +(160:1em); 
    \draw (v12) -- +(240:1em); 

    \draw (v2) -- (v21); 
    \draw (v2) -- (v22); 
    \draw (v22) -- (r2); 

    \draw (v22) -- +(45:1em); 

    \draw (r2) -- +(30:1em); 
    \draw (r2) -- +(-30:1em); 

    \draw (v21) -- +(30:1em); 
    \draw (v21) -- +(0:1em); 
    \draw (v21) -- +(-30:1em); 
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec7/fig702.tikz <==

% !TeX root = ../../main.tex

\begin{tikzpicture}

\tikzset{tvertex/.style={auto=left,circle,fill=blue,minimum size=5pt,inner sep=0pt}} 
\tikzset{tleaf/.style={}} 
\tikzset{tedge/.style={blue}} 
    \pgfmathsetmacro{\width}{2.5}
    \pgfmathsetmacro{\height}{0.5*\width}
    \draw (0,0) ellipse ({\width} and {\height});
    \node[label = {[label distance=-2.5mm] -95:$r_1$}] at ($(0,0)+(-135:{\width} and {\height})$) (r1) {$\times$};
    \node[label = {[label distance=-2mm] -85:$r_2$}] at ($(0,0)+(-45:{\width} and {\height})$) (r2) {$\times$};

    \draw[thick, green] (0,0) [partial ellipse=80:100:{\width} and {\height}];
    \draw[thick, green] (0,0) [partial ellipse=-80:-100:{\width} and {\height}];

    \node[label = {[label distance=-1mm] -90:$e$}] at ($(0,0)+(-90:{\width} and {\height})$) (elabel)  {};
    \node[label = {[label distance=-1mm] 90:$e'$}] at ($(0,0)+(90:{\width} and {\height})$) (eplabel) {}; 

    \node[tvertex, label = {[label distance=-1mm] -95:$v_1$}] at ($(0,0)+(-100:{\width} and {\height})$) (v1) {}; 
    \node[tvertex, label = {[label distance=-1mm] -85:$v_2$}] at ($(0,0)+(-80:{\width} and {\height})$) (v2)  {};

    \node[tvertex, label = {[label distance=-1mm] 95:$v'_1$}] at ($(0,0)+(100:{\width} and {\height})$) (vp1) {}; 
    \node[tvertex, label = {[label distance=-1mm] 85:$v'_2$}] at ($(0,0)+(80:{\width} and {\height})$) (vp2)  {};

    \node[tvertex, label = {180:$r$}] at (0, 0) (r) {}; 

    \draw (r) -- node[midway, left] {$e_1$} (v1); 
    \draw (r) -- node[midway, right] {$e_2$} (v2); 
    \draw (r) -- node[midway, left] {$e'_1$} (vp1); 
    \draw (r) -- node[midway, right] {$e'_2$} (vp2); 

    \node[minimum size=0pt, inner sep=0pt] at ($(0,0)+( 50:{\width} and {\height})$) (t1) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(0,0)+(150:{\width} and {\height})$) (t2) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(0,0)+(210:{\width} and {\height})$) (t3) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(0,0)+(300:{\width} and {\height})$) (t4) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(t2) + (135:2em)$) (t2c) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(t3) + (215:2em)$) (t3c) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(t4) + (270:2em)$) (t4c) {}; 

    \draw (t1) -- +(30:2em); 
    \draw (t1) -- +(70:2em); 

    \draw  (t2) -- (t2c); 
    \draw (t2c) -- +( 90:1em); 
    \draw (t2c) -- +(210:1em); 

    \draw  (t3) -- (t3c); 
    \draw (t3c) -- +(190:1em); 
    \draw (t3c) -- +(250:1em); 

    \draw  (t4) -- (t4c); 
    \draw (t4c) -- +(260:1em); 
    \draw (t4c) -- +(340:1em); 
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec7/fig703.tikz <==

% !TeX root = ../../main.tex

\begin{tikzpicture}

    \tikzset{tvertex/.style={auto=left,circle,fill=blue,minimum size=5pt,inner sep=0pt}} 
    \tikzset{tleaf/.style={}} 
    \tikzset{tedge/.style={blue}} 
        \pgfmathsetmacro{\width}{2.5}
        \pgfmathsetmacro{\height}{0.5*\width}
        \draw (0,0) ellipse ({\width} and {\height});
        \node[label = {[label distance=-2mm] -100:$r_1$}] at ($(0,0)+(-135:{\width} and {\height})$) (r1) {$\times$};
        \node[label = {[label distance=-2mm] -80:$r_2$}] at ($(0,0)+(-45:{\width} and {\height})$) (r2) {$\times$};

        \node[tvertex, label={180:$r$}] at (0, 0) (r) {}; 
    
        \draw[thick, green] (0,0) [partial ellipse=160:260:{\width} and {\height}];
        \draw[thick, green] (0,0) [partial ellipse=-80:20:{\width} and {\height}];
        \draw[thick, green] (0,0) [partial ellipse=100:140:{\width} and {\height}];
        \draw[thick, green] (0,0) [partial ellipse=40:80:{\width} and {\height}];
        \draw[thick, green] ($(0,0)+(-100:{\width} and {\height})$) -- (r); 
        \draw[thick, green] ($(0,0)+(-80:{\width} and {\height})$) -- (r); 
        \draw[thick, green] ($(0,0)+(100:{\width} and {\height})$) -- (r); 
        \draw[thick, green] ($(0,0)+(80:{\width} and {\height})$)  -- (r); 
    
    
        \node[tvertex, label={-90:$v_1$}] at ($(0,0)+(260:{\width} and {\height})$) (v1) {}; 
        \node[tvertex, label={-90:$v_2$}] at ($(0,0)+(280:{\width} and {\height})$) (v2)  {};
    
        \node[tvertex, label={90:$v'_1$}] at ($(0,0)+(100:{\width} and {\height})$) (vp1) {}; 
        \node[tvertex, label={90:$v'_2$}] at ($(0,0)+(80:{\width} and {\height})$) (vp2)  {};

        \node[tvertex, label={160:$u_1$}]  at ($(0,0)+(160:{\width} and {\height})$) (u1) {}; 
        \node[tvertex, label={140:$u'_1$}] at ($(0,0)+(140:{\width} and {\height})$) (up1) {}; 
        \node[label={[label distance=-5pt]-45:$f_1$}] at ($(0,0)+(150:{\width} and {\height})$) (f1label) {}; 
        \node[tvertex, label={40:$u'_2$}] at ($(0,0)+(40:{\width} and {\height})$)  (up2)  {};
        \node[tvertex, label={20:$u_2$}]  at ($(0,0)+(20:{\width} and {\height})$)  (u2)  {};
        \node[label={[label distance=-5pt]-135:$f_2$}] at ($(0,0)+(30:{\width} and {\height})$) (f2label) {}; 
    
    
        \draw[thick, green] (r) -- (v1); 
        \draw[thick, green] (r) -- (v2); 
        \draw[thick, green] (r) -- (vp1); 
        \draw[thick, green] (r) -- (vp2); 
    
        \node[label = {[label distance=-2mm] 100:$P_{u_2}$}] at ($(0,0)+(-50:{\width} and {\height})$) (pu2) {};
        \node[label = {[label distance=-2mm] 80:$P_{u_1}$}] at ($(0,0)+(-130:{\width} and {\height})$) (pu1) {};

        \node[label = {-90:$P_{u'_2}$}] at ($(0,0)+(75:{\width} and {\height})$) (pup2) {};
        \node[label = {-90:$P_{u'_1}$}] at ($(0,0)+(105:{\width} and {\height})$) (pup1) {};
    \end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec8/fig801.tikz <==


% !TeX root = ../../main.tex

\begin{tikzpicture}

\tikzset{tvertex/.style={auto=left,circle,fill=blue,minimum size=5pt,inner sep=0pt}} 
\tikzset{tleaf/.style={}} 
\tikzset{tedge/.style={blue}} 
    \pgfmathsetmacro{\width}{2.5}
    \pgfmathsetmacro{\height}{0.5*\width}
    \draw (0,0) ellipse ({\width} and {\height});



    \node[fill=red, circle, minimum size=5pt, inner sep=0pt, label={0:$r_2$}] at ($(0,0)+( 50:{\width} and {\height})$) (t1) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(0,0)+( 20:{\width} and {\height})$) (t2) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(0,0)+(-70:{\width} and {\height})$) (t3) {}; 


    \node[fill=red, circle, minimum size=5pt, inner sep=0pt, label={0:$r_0$}] at ($(0,0)+(190:{\width} and {\height})$) (r0) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({180:1.5em})]r0) (r0c1) {}; 
    \node[fill=red, circle, minimum size=5pt, inner sep=0pt, label={[label distance=-0.5mm] -90:$r_1$}]  at ([shift=({135:1.5em})]r0c1) (r0c2) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({250:1.5em})]r0c1) (r0c3) {}; 

    \node[minimum size=0pt, inner sep=0pt] at ($(t1) + (50:2em)$) (t1c) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(t2) + (20:2em)$) (t2c) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ($(t3) + (-60:1em)$) (t3c) {}; 

    \node[minimum size=0pt, inner sep=0pt,label={-30:$C_Q$}] at ($(0,0) + (-30:{\width} and {\height})$) (cqlabel) {}; 

    \draw  (t1) -- (t1c); 
    \draw (t1c) -- +(90:1em); 
    \draw (t1c) -- +(20:1em); 

    \draw  (t2) -- (t2c); 
    \draw (t2c) -- +( 45:1em); 
    \draw (t2c) -- +(-10:1em); 

    \draw  (t3) -- (t3c); 
    \draw (t3c) -- +(-30:1em); 
    \draw (t3c) -- +(-100:1em); 

    \node[minimum size=0pt, inner sep=0pt] at ([shift=({80:1.5em})]r0c2) (r0l1) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({175:1.5em})]r0c2) (r0l2) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({225:1.5em})]r0c3) (r0l3) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({290:1.5em})]r0c3) (r0l4) {}; 
    \draw (r0) -- (r0c1); 
    \draw (r0c1) -- (r0c2); 
    \draw (r0c1) -- (r0c3); 
    \draw (r0c2) -- +(80:1em); 
    \draw (r0c2) -- +(175:1em); 
    \draw (r0c3) -- +(225:1em); 
    \draw (r0c3) -- +(290:1em); 

    \node[minimum size=0pt, inner sep=0pt] at ([shift=({315:1.5em})]r0l4) (qr1label) {$Q_{r_1}$}; 
    \draw[dashed] \convexpath{r0,r0l4,r0l3,r0l2,r0l1}{4pt}; 
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec8/fig802.tikz <==



% !TeX root = ../../main.tex

\begin{tikzpicture}

\tikzset{tvertex/.style={auto=left,circle,fill=blue,minimum size=5pt,inner sep=0pt}} 
\tikzset{tleaf/.style={}} 
\tikzset{tedge/.style={blue}} 
    \pgfmathsetmacro{\width}{2.5}
    \pgfmathsetmacro{\height}{0.5*\width}
    \draw (0,0) ellipse ({\width} and {\height});


    \node[label = {[label distance=-2mm] -100:$r_1$}] at ($(0,0)+(-135:{\width} and {\height})$) (r1) {$\times$};
    \node[label = {[label distance=-2mm] -80:$r_2$}] at ($(0,0)+(-45:{\width} and {\height})$) (r2) {$\times$};

    \node[minimum size=0pt, inner sep=0pt] at ($(0,0)+(190:{\width} and {\height})$) (r0) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({180:1.5em})]r0) (r0c1) {}; 
    \node[fill=black, circle, minimum size=5pt, inner sep=0pt, label={[label distance=-1mm] 100:$v$}] at ([shift=({115:1.5em})]r0c1) (r0c2) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({135:1.5em})]r0c2) (r0c4) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({200:1.5em})]r0c1) (r0c3) {}; 


    \node[minimum size=0pt, inner sep=0pt,label={-30:$C_Q$}] at ($(0,0) + (-30:{\width} and {\height})$) (cqlabel) {}; 


    \node[minimum size=0pt, inner sep=0pt] at ([shift=({80:1.5em})]r0c2) (r0l1) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({175:1.5em})]r0c2) (r0c22) {}; 
        \node[minimum size=0pt, inner sep=0pt] at ([shift=({80:1.5em})]r0c22) (r0l21) {}; 
        \node[minimum size=0pt, inner sep=0pt] at ([shift=({165:1.5em})]r0c22) (r0l22) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({225:1.5em})]r0c3) (r0l3) {}; 
    \node[minimum size=0pt, inner sep=0pt] at ([shift=({290:1.5em})]r0c3) (r0l4) {}; 
    \draw (r0) -- (r0c1); 
    \draw [red] (r0c1) -- node[midway, left]{$e$} (r0c2); 
    \draw (r0c1) -- (r0c3); 
    \draw (r0c2) -- (r0l1); 
    \draw (r0c2) -- (r0c22); 
    \draw (r0c3) -- (r0l3); 
    \draw (r0c3) -- (r0l4); 

    \draw (r0c22) -- (r0l21); 
    \draw (r0c22) -- (r0l22); 

    \node[fill=blue, circle, minimum size=5pt, inner sep=0pt, label={[text=blue] 0:$u$}] at ($(0,0)+(170:{\width} and {\height})$) (u) {}; 
    \draw[dashed, blue] (r0c2) -- (u); 

%%    \draw[dashed] \convexpath{r0c2,r0l22,r0l21,r0l1}{11pt}; 
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec8/fig803.tikz <==

\begin{tikzpicture}
    \basetree
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec8/fig804.tikz <==
\begin{tikzpicture}
    %%%% 
    \coordinate (c) at (0, 0); 
    \def\cRad{3cm and 2cm} 

    \def\cRone{220} 
    \def\cRtwo{320} 

    \def\cGone{90}
    \def\cGtwo{270} 

    \def\cEone{40} 
    \def\cEtwo{140} 

    \def\EdgeLength{10} 

    \draw (c) [partial ellipse=0:360:\cRad];

    \draw[myedge] (c) [partial ellipse=\cEone - \EdgeLength:\cEone + \EdgeLength:\cRad];
    \node[label={[text=black!30!green,label distance=-5pt]\cEone-180:{$e_1$}}] (e1) at ($(c)+(\cEone:\cRad)$) {};
    \draw[myedge] (c) [partial ellipse=\cEtwo - \EdgeLength:\cEtwo + \EdgeLength:\cRad];
    \node[label={[text=black!30!green,label distance=-5pt]\cEtwo-180:{$e_2$}}] (e2) at ($(c)+(\cEtwo:\cRad)$) {};

    \node[label={[label distance=-7pt]\cEone:{$q_1$}}] at (e1) {\large $\times$}; 
    \node[label={[label distance=-7pt]\cEtwo:{$q_2$}}] at (e2) {\large $\times$}; 

    \node[myvertex, label=\cRone:{$r_1$}] (r1) at ($(c)+(\cRone:\cRad)$) {};
    \node[myvertex, label=\cRtwo:{$r_2$}] (r2) at ($(c)+(\cRtwo:\cRad)$) {};

    \def\cV{120} %% position of v
    \def\cW{300} %% position of w
    \def\lU{0} %% position of u

    \draw[transform canvas={yshift=0.3mm}, green]  (c) [partial ellipse=270:\cW:\cRad];
    \draw[transform canvas={yshift=-0.3mm}, green] (c) [partial ellipse=90:\cV:\cRad];
    \node[myv, label=\cV:{$v$}] (v) at ($(c)+(\cV:\cRad)$) {};
    \node[myw, label=\cW:{$w$}] (w) at ($(c)+(\cW:\cRad)$) {};
    \path[dotted part of curve] (w)  .. controls ++(100:3) and ++(300:3) .. (v); 
    \draw[transform canvas={xshift=0.3mm}, green] (w) .. controls ++(100:3) and ++(300:3) .. (v); 

    \coordinate (r0) at (0.9, -0.1); 
    \node[myvertex, label=above:{$r_0$}] at (r0) {};

    \node[myvertex, label=\cGone:{$g_1$}] (g1) at ($(c)+(\cGone:\cRad)$) {};
    \node[myvertex, label=\cGtwo:{$g_2$}] (g2) at ($(c)+(\cGtwo:\cRad)$) {};
    \node[myu, label=\lU:{$u$}] at (u) {};
\end{tikzpicture}

==> Spanning Tree Reconfiguration/tikz/sec8/fig805.tikz <==
\begin{tikzpicture}
    %%%% 

    \coordinate (c) at (0, 0); 
    \def\cRad{3cm and 2cm} 

    \def\cRone{150} 
    \def\cRtwo{30} 

    \def\cGone{90}
    \def\cGtwo{270} 

    \def\cEone{320} 
    \def\cEtwo{220} 

    \def\EdgeLength{10} 

    \draw (c) [partial ellipse=0:360:\cRad];

    \draw[myedge] (c) [partial ellipse=\cEone - \EdgeLength:\cEone + \EdgeLength:\cRad];
    \node[label={[text=black!30!green,label distance=-5pt]\cEone-180:{$e_1$}}] (e1) at ($(c)+(\cEone:\cRad)$) {};
    \draw[myedge] (c) [partial ellipse=\cEtwo - \EdgeLength:\cEtwo + \EdgeLength:\cRad];
    \node[label={[text=black!30!green,label distance=-5pt]\cEtwo-180:{$e_2$}}] (e2) at ($(c)+(\cEtwo:\cRad)$) {};

    \node[label={[label distance=-8pt]\cEone:{$q_1$}}] at (e1) {\large $\times$}; 
    \node[label={[label distance=-8pt]\cEtwo:{$q_2$}}] at (e2) {\large $\times$}; 

    \node[myvertex, label=\cRone:{$r_1$}] (r1) at ($(c)+(\cRone:\cRad)$) {};
    \node[myvertex, label=\cRtwo:{$r_2$}] (r2) at ($(c)+(\cRtwo:\cRad)$) {};

    \def\cV{120} %% position of v
    \def\cW{300} %% position of w
    \def\lU{0} %% position of u

    \draw[transform canvas={yshift=0.3mm}, green]  (c) [partial ellipse=270:\cW:\cRad];
    \draw[transform canvas={yshift=-0.3mm}, green] (c) [partial ellipse=90:\cV:\cRad];
    \node[myv, label=\cV:{$v$}] (v) at ($(c)+(\cV:\cRad)$) {};
    \node[myw, label=\cW:{$w$}] (w) at ($(c)+(\cW:\cRad)$) {};
    \path[dotted part of curve] (w)  .. controls ++(100:3) and ++(300:3) .. (v); 
    \draw[transform canvas={xshift=0.3mm}, green] (w) .. controls ++(100:3) and ++(300:3) .. (v); 

    \node[myvertex, label=\cGone:{$g_1$}] (g1) at ($(c)+(\cGone:\cRad)$) {};
    \node[myvertex, label=\cGtwo:{$g_2$}] (g2) at ($(c)+(\cGtwo:\cRad)$) {};
    \node[myu, label=\lU:{$u$}] at (u) {};

    \coordinate (r0) at (-0.6, 0.6); 
    \node[myvertex, label=below:{$r_0$}] at (r0) {};


\end{tikzpicture}
